Neural Poisson Surface Reconstruction: Resolution-Agnostic Shape Reconstruction from Point Clouds

We introduce Neural Poisson Surface Reconstruction (nPSR), an architecture for shape reconstruction that addresses the challenge of recovering 3D shapes from points. Traditional deep neural networks face challenges with common 3D shape discretization techniques due to their computational complexity at higher resolutions. To overcome this, we leverage Fourier Neural Operators to solve the Poisson equation and reconstruct a mesh from oriented point cloud measurements. nPSR exhibits two main advantages: First, it enables efficient training on low-resolution data while achieving comparable performance at high-resolution evaluation, thanks to the resolution-agnostic nature of FNOs. This feature allows for one-shot super-resolution. Second, our method surpasses existing approaches in reconstruction quality while being differentiable and robust with respect to point sampling rates. Overall, the neural Poisson surface reconstruction not only improves upon the limitations of classical deep neural networks in shape reconstruction but also achieves superior results in terms of reconstruction quality, running time, and resolution agnosticism.

==> figs/basket.tikz <==
 \begin{tikzpicture}[%
  every node/.style={node distance=0pt},
 ]  
    \node[label=right:{\rotatebox[origin=c]{270}{$250$K}},inner sep=0pt] (250) at (0,0) {
        \includegraphics[width=\linewidth,clip]{figs/250K/ceba3a37ceb3f3cf798df87163b1956c_250K_cut.png}
    };
    \node[label=right:{\rotatebox[origin=c]{270}{$25$K}},below=of 250,inner sep=0pt] (25) {
        \includegraphics[width=\linewidth,clip]{figs/25K/ceba3a37ceb3f3cf798df87163b1956c_25K_cut.png}
    };
     \node[label=right:{\rotatebox[origin=c]{270}{$10$K}},below=of 25,inner sep=0pt] (10) {
        \includegraphics[width=\linewidth,clip]{figs/10K/ceba3a37ceb3f3cf798df87163b1956c_10K_cut.png}
     };
     \node[label=right:{\rotatebox[origin=c]{270}{$3$K}},below=of 10,inner sep=0pt] (3){
        \includegraphics[width=\linewidth,clip]{figs/3K/ceba3a37ceb3f3cf798df87163b1956c_3K_cut.png}
    };
    \node[above=of 250,inner sep=0pt] (3){
        \raggedleft
        \begin{tabular*}{\textwidth}{
        P{\dimexpr 0.16\linewidth-2\tabcolsep}
        P{\dimexpr 0.16\linewidth-2\tabcolsep}
        P{\dimexpr 0.16\linewidth-2\tabcolsep}
        P{\dimexpr 0.18\linewidth-2\tabcolsep}
        P{\dimexpr 0.16\linewidth-2\tabcolsep}
        P{\dimexpr 0.16\linewidth-2\tabcolsep}
        }
            \phantom{---}\makecell[cb]{Ground\\Truth} &  
            \phantom{----}\makecell[cb]{\spsr{}\\\cite{kazhdan2013screened}} &
            \phantom{----}\makecell[cb]{\ipsr{}\\\cite{huo2022iterative}} & 
            \phantom{}\makecell[cb]{\pointtomesh{}\\\cite{hanocka2020point2mesh}} & \phantom{}\makecell[cb]{\sap{}\\\cite{peng2021sap}} \phantom{----}& 
            \makecell[cb]{\textbf\ours{}\\(ours)}\phantom{----}\\
        \end{tabular*}
    };
\end{tikzpicture}%


==> figs/goblet.tikz <==
 \begin{tikzpicture}[%
  every node/.style={node distance=0pt},
 ]  
    \node[label=right:{\rotatebox[origin=c]{270}{$250$K}},inner sep=0pt] (250) at (0,0) {
        \includegraphics[width=\linewidth,clip]{figs/250K/fcf9e348c54012082296d88107d065f6_250K_cut.png}
    };
    \node[label=right:{\rotatebox[origin=c]{270}{$25$K}},below=of 250,inner sep=0pt] (25) {
        \includegraphics[width=\linewidth,clip]{figs/25K/fcf9e348c54012082296d88107d065f6_25K_cut.png}
    };
     \node[label=right:{\rotatebox[origin=c]{270}{$10$K}},below=of 25,inner sep=0pt] (10) {
        \includegraphics[width=\linewidth,clip]{figs/10K/fcf9e348c54012082296d88107d065f6_10K_cut.png}
     };
     \node[label=right:{\rotatebox[origin=c]{270}{$3$K}},below=of 10,inner sep=0pt] (3){
        \includegraphics[width=\linewidth,clip]{figs/3K/fcf9e348c54012082296d88107d065f6_3K_cut.png}
    };
    % \node[above=of 250,inner sep=0pt] (3){
    %      \raggedleft
    %     \begin{tabular*}{\textwidth}{
    %     P{\dimexpr 0.16\linewidth-2\tabcolsep}
    %     P{\dimexpr 0.16\linewidth-2\tabcolsep}
    %     P{\dimexpr 0.16\linewidth-2\tabcolsep}
    %     P{\dimexpr 0.18\linewidth-2\tabcolsep}
    %     P{\dimexpr 0.16\linewidth-2\tabcolsep}
    %     P{\dimexpr 0.16\linewidth-2\tabcolsep}
    %     }
    %         \phantom{---}\makecell[cb]{Ground\\Truth} &  
    %         \phantom{----}\makecell[cb]{\spsr{}\\\cite{kazhdan2013screened}} &
    %         \phantom{-----}\makecell[cb]{\ipsr{}\\\cite{huo2022iterative}} & 
    %         \phantom{-}\makecell[cb]{\pointtomesh{}\\\cite{hanocka2020point2mesh}} & \phantom{}\makecell[cb]{\sap{}\\\cite{peng2021sap}} \phantom{} & 
    %         \makecell[cb]{\textbf\ours{}\\(ours)}\phantom{--}\\
    %     \end{tabular*}
    % };
\end{tikzpicture}%


==> figs/horse.tikz <==
 \begin{tikzpicture}[%
  every node/.style={node distance=0pt},
 ]  
    \node[label=right:{\rotatebox[origin=c]{270}{$128{\times}128{\times}128$}},inner sep=0pt] (250) at (0,0) {
        \includegraphics[width=\linewidth,clip]{figs/multires/5c59fe54d90abcc021f01d01c8c9dec6_highres.png}
    };
    \node[label=right:{\rotatebox[origin=c]{270}{$64{\times}64{\times}64$}},below=of 250,inner sep=0pt] (25) {
        \includegraphics[width=\linewidth,clip]{figs/multires/5c59fe54d90abcc021f01d01c8c9dec6_lowlowres.png}
    };
     \node[label=right:{\rotatebox[origin=c]{270}{$32{\times}32{\times}32$}},below=of 25,inner sep=0pt] (10) {
        \includegraphics[width=\linewidth,clip]{figs/multires/5c59fe54d90abcc021f01d01c8c9dec6_lowlowres.png}
     };
    \node[above=of 250,inner sep=0pt] (3){
         \raggedleft
        \begin{tabular*}{\textwidth}{
        P{\dimexpr 0.16\linewidth-2\tabcolsep}
        P{\dimexpr 0.16\linewidth-2\tabcolsep}
        P{\dimexpr 0.16\linewidth-2\tabcolsep}
        P{\dimexpr 0.18\linewidth-2\tabcolsep}
        P{\dimexpr 0.16\linewidth-2\tabcolsep}
        P{\dimexpr 0.16\linewidth-2\tabcolsep}
        }
            \phantom{---}\makecell[cb]{Ground\\Truth} &  
            \phantom{----}\makecell[cb]{\spsr{}\\\cite{kazhdan2013screened}} &
            \phantom{-----}\makecell[cb]{\ipsr{}\\\cite{huo2022iterative}} & 
            \phantom{-}\makecell[cb]{\pointtomesh{}\\\cite{hanocka2020point2mesh}} & \phantom{}\makecell[cb]{\sap{}\\\cite{peng2021sap}} \phantom{} & 
            \makecell[cb]{\textbf\ours{}\\(ours)}\phantom{--}\\
        \end{tabular*}
    };
\end{tikzpicture}%


==> figs/multires.tikz <==
% %% Creator: Inkscape 1.0 (4035a4fb49, 2020-05-01), www.inkscape.org
% %% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
% %% Accompanies image file 'resolution_agnostic_no_bold_no_text (1).pdf' (pdf, eps, ps)
% %%
% %% To include the image in your LaTeX document, write
% %%   \input{<filename>.pdf_tex}
% %%  instead of
% %%   \includegraphics{<filename>.pdf}
% %% To scale the image, write
% %%   \def\svgwidth{<desired width>}
% %%   \input{<filename>.pdf_tex}
% %%  instead of
% %%   \includegraphics[width=<desired width>]{<filename>.pdf}
% %%
% %% Images with a different path to the parent latex file can
% %% be accessed with the `import' package (which may need to be
% %% installed) using
% %%   \usepackage{import}
% %% in the preamble, and then including the image with
% %%   \import{<path to file>}{<filename>.pdf_tex}
% %% Alternatively, one can specify
% %%   \graphicspath{{<path to file>/}}
% %% 
% %% For more information, please see info/svg-inkscape on CTAN:
% %%   http://tug.ctan.org/tex-archive/info/svg-inkscape
% %%
% \begingroup%
%   \makeatletter%
%   \providecommand\color[2][]{%
%     \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
%     \renewcommand\color[2][]{}%
%   }%
%   \providecommand\transparent[1]{%
%     \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
%     \renewcommand\transparent[1]{}%
%   }%
%   \providecommand\rotatebox[2]{#2}%
%   \newcommand*\fsize{\dimexpr\f@size pt\relax}%
%   \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
%   \ifx\svgwidth\undefined%
%     \setlength{\unitlength}{\linewidth}%
%     \ifx\svgscale\undefined%
%       \relax%
%     \else%
%       \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
%     \fi%
%   \else%
%     \setlength{\unitlength}{\svgwidth}%
%   \fi%
%   \global\let\svgwidth\undefined%
%   \global\let\svgscale\undefined%
%   \makeatother%
%   \begin{picture}(1,0.64292929)%
%     \lineheight{1}%
%     \setlength\tabcolsep{0pt}%
%     \put(0,0){\includegraphics[width=\unitlength,page=1]{figs/multires/multires_figures.pdf}}%
%     \put(0.1,0.62){\lineheight{1.25}\normalsize{$32{\times} 32{\times} 32$}}%
%     \put(0.29,0.62){\lineheight{1.25}\normalsize{$64{\times} 64{\times} 64$}}%
%     \put(0.46,0.62){\lineheight{1.25}\normalsize{$128{\times} 128{\times} 128$}}%
%     \put(0.63,0.62){\lineheight{1.25}\normalsize{$32{\times} 32{\times} 32$}}%
%     \put(0.74,0.62){\lineheight{1.25}\normalsize{$64{\times} 64{\times} 64$}}%
%     \put(0.85,0.62){\lineheight{1.25}\normalsize{$128{\times} 128{\times} 128$}}%
%     \put(0.01,0.4){\rotatebox{90}{\lineheight{1.25}\normalsize{Ground Truth}}}%
%     \put(0.01,0.085){\rotatebox{90}{\lineheight{1.25}\normalsize{\ours{}}}}%
%   \end{picture}%
% \endgroup%
{
\setlength\tabcolsep{0pt}
 \begin{tabularx}{\textwidth}{Xc}

    \begin{tabular*}{\textwidth}{
        P{\dimexpr 0.16\linewidth-2\tabcolsep}
        P{\dimexpr 0.16\linewidth-2\tabcolsep}
        P{\dimexpr 0.16\linewidth-2\tabcolsep}
        P{\dimexpr 0.18\linewidth-2\tabcolsep}
        P{\dimexpr 0.16\linewidth-2\tabcolsep}
        P{\dimexpr 0.16\linewidth-2\tabcolsep}
        }

            
            \phantom{-}\makecell[cb]{Ground\\Truth}  &  
            \phantom{--}\makecell[cb]{\spsr{}\\\cite{kazhdan2013screened}}& 
            \phantom{-----}\makecell[cb]{\ipsr{}\\\cite{huo2022iterative}}& 
            \phantom{-----}\makecell[cb]{\pointtomesh{}\\\cite{hanocka2020point2mesh} }& 
            \phantom{---}\makecell[cb]{\sap{}\\\cite{peng2021sap}}& 
            \phantom{---}\makecell[cb]{\textbf\ours{}\\(ours)}
        \end{tabular*} 

    \\
    
   \noindent\parbox[c]{\hsize}{
   \includegraphics[width=\linewidth,clip]{figs/3K/fcf9e348c54012082296d88107d065f6_3K_cut.png}
   }
\end{tabularx}%
}

==> figs/table.tikz <==
 \begin{tikzpicture}[%
  every node/.style={node distance=0pt},
 ]  
    \node[label=right:{\rotatebox[origin=c]{270}{$250$K}},inner sep=0pt] (250) at (0,0) {
        \includegraphics[width=\linewidth,clip]{figs/250K/12e71d04b2cfff5677a9fab0a7234242_250K_cut.png}
    };
    \node[label=right:{\rotatebox[origin=c]{270}{$25$K}},below=of 250,inner sep=0pt] (25) {
        \includegraphics[width=\linewidth,clip]{figs/25K/12e71d04b2cfff5677a9fab0a7234242_25K_cut.png}
    };
     \node[label=right:{\rotatebox[origin=c]{270}{$10$K}},below=of 25,inner sep=0pt] (10) {
        \includegraphics[width=\linewidth,clip]{figs/10K/12e71d04b2cfff5677a9fab0a7234242_10K_cut.png}
     };
     \node[label=right:{\rotatebox[origin=c]{270}{$3$K}},below=of 10,inner sep=0pt] (3){
        \includegraphics[width=\linewidth,clip]{figs/3K/12e71d04b2cfff5677a9fab0a7234242_3K_cut.png}
    };
    \node[above=of 250,inner sep=0pt] (3){
         \raggedleft
        \begin{tabular*}{\textwidth}{
        P{\dimexpr 0.16\linewidth-2\tabcolsep}
        P{\dimexpr 0.16\linewidth-2\tabcolsep}
        P{\dimexpr 0.16\linewidth-2\tabcolsep}
        P{\dimexpr 0.18\linewidth-2\tabcolsep}
        P{\dimexpr 0.16\linewidth-2\tabcolsep}
        P{\dimexpr 0.16\linewidth-2\tabcolsep}
        }
            \phantom{---}\makecell[cb]{Ground\\Truth} &  
            \phantom{----}\makecell[cb]{\spsr{}\\\cite{kazhdan2013screened}} &
            \phantom{----}\makecell[cb]{\ipsr{}\\\cite{huo2022iterative}} & 
            \phantom{}\makecell[cb]{\pointtomesh{}\\\cite{hanocka2020point2mesh}} & \phantom{}\makecell[cb]{\sap{}\\\cite{peng2021sap}} \phantom{----}& 
            \makecell[cb]{\textbf\ours{}\\(ours)}\phantom{----}\\
        \end{tabular*}
    };
\end{tikzpicture}%

